Double Transfer Learning for Breast Cancer Histopathologic Image Classification

This work proposes a classification approach for breast cancer histopathologic images (HI) that uses transfer learning to extract features from HI using an Inception-v3 CNN pre-trained with ImageNet dataset. We also use transfer learning on training a support vector machine (SVM) classifier on a tissue labeled colorectal cancer dataset aiming to filter the patches from a breast cancer HI and remove the irrelevant ones. We show that removing irrelevant patches before training a second SVM classifier, improves the accuracy for classifying malign and benign tumors on breast cancer images. We are able to improve the classification accuracy in 3.7% using the feature extraction transfer learning and an additional 0.7% using the irrelevant patch elimination. The proposed approach outperforms the state-of-the-art in three out of the four magnification factors of the breast cancer dataset.

==> Figures/100x.csv <==
""	"Filter"	"No filter"
100	91.0	90.3
200	90.6	90.0
400	90.1	89.8
600	89.8	89.7


==> Figures/200x.csv <==
""	"Filter"	"No filter"
100	89.7	88.6
200	89.7	89.1
400	89.7	89.1
600	89.7	89.1


==> Figures/400x.csv <==
""	"Filter"	"No filter"
100	86.7	85.7
200	86.9	85.4
400	87.1	85.3
600	86.9	85.6


==> Figures/40x.csv <==
" "	"Filter"	"No filter"
100	89.9	88.5
200	88.7	89.0
400	89.6	89.2
600	89.5	89.3


==> Figures/data.csv <==
""  "Win" "Loss"    
1   3   13
2   11  5
3   14  2
4   16  0
5   15  1

